QARIMA: A Quantum Approach To Classical Time Series Analysis

We present QARIMA, a quantum state-similarity-based reconstruction of the classical ARIMA modelling pipeline. Rather than using a quantum circuit as a standalone forecaster, QARIMA preserves ARIMA's interpretable forecasting structure while reformulating its core building blocks through analogous quantum-compatible modules. The framework integrates quantum differencing assessment, QACF/QPACF lag discovery, compact-swap-test state projection, swap-test/VQC-based AR and MA coefficient estimation, and weak-lag refinement within a single ARIMA forecasting workflow. QACF and QPACF serve the functional roles of ACF and PACF for MA and AR lag discovery, but construct lag relevance through quantum measurement geometry rather than direct classical correlation. Given screened candidate orders $(p,d,q)$, AR and MA coefficients are estimated through state-alignment losses incorporating cosine alignment, entropy regularization, phase correction, and norm control. We evaluate QARIMA across environmental, climatic, industrial, and weather time-series datasets using rolling-origin out-of-sample testing against automated classical ARIMA baselines, with performance assessed through MSE, MAPE, and Diebold--Mariano tests. The results show that quantum state-similarity modules can produce competitive and, in several cases, improved forecasting behaviour while preserving ARIMA's transparency, modularity, and interpretability. QARIMA therefore establishes a distinct pathway for quantum-enhanced statistical forecasting: its modules remain functionally analogous to classical ARIMA subroutines, but are not algebraic replicas; they serve the same modelling roles through state overlap, projection, and measurement-driven parameter estimation.

==> README_compile.txt <==
QARIMA arXiv single-column source package

Main source: main.tex
Bibliography database: main.bib
Pre-generated bibliography: main.bbl

The four quantum-circuit diagrams are supplied as pre-rendered PNG files in
Figures/Circuits/. The manuscript no longer loads qcircuit or contains Qcircuit
markup, improving arXiv HTML-generation compatibility while preserving the
complete circuit diagrams in the PDF.

Recommended local build:
  pdflatex main.tex
  bibtex main
  pdflatex main.tex
  pdflatex main.tex

For arXiv, main.bbl is already included.

